Fluctuations in meta-population exclusion processes

We introduce a meta-population version of models of asymmetric exclusion models, consisting of a spatial arrangement of patches. Patches are of a specific size, indicating the maximal number of particles they can hold. We use an expansion in the inverse patch size to calculate the spectral properties of fluctuations in such systems. This provides a systematic derivation from first principles of effective Langevin descriptions discussed in the literature. We apply our approach to the totally asymmetric simple exclusion process, to variants with an overall constraint on the total particle number and to a two-species exclusion model. The theory provides semi-analytical results, these are confirmed in numerical simulations, and give good approximations to conventional exclusion models. These are recovered when the patch size is set to unity.

==> reply.txt <==
Dear Editor,

thank you for your email and for sending me the referee reports on my submission

JSTAT_004P_1211, "Fluctuations in meta-population exclusion processes".

I am pleased to see that both referees seem to have liked my manuscript. Referee 1 states that "the paper is well written and interesting" and that "it should be published in JSTAT". He or she recommends some relatively minor changes to the manuscript. Referee 2's report is also positive, he or she states that the "paper can be published as it is", and puts forward a list of small optional changes.

I have carefully considered all suggestions by both referees, and I reply to them in detail below, along with a list of changes made to the manuscript in response to the comments. I agree on virtually all points the referees have put forward and have made changes accordingly. This, I think has helped to improve the quality of the manuscript, and I would like to thank both referees for carefully reading the manuscript and for their detailed comments. An acknowledgement has been added in the paper.

I hope that with these changes an Editorial decision in favour of publication of the revised manuscript in JSTAT can now be taken.

Yours sincerely,
Tobias Galla


Response to Referee 1:
------------------

1) The referee suggests to revisit the introduction and to improve the exposition of the motivation of the work done.

RESPONSE AND CHANGES MADE:

I agree with the referee, the motivation as presented in the original submission lacked conciseness and can be made more compelling. Accordingly I have partly re-written the introduction. 

2) The referee points out that my work provides an explanation for the renormalization of parameters, an up-to-now slightly mysterious procedure. He or she recommends that I state this more clearly.

RESPONSE AND CHANGES MADE:

I thank the referee for his or her encouraging comments, and I have made changes in the introduction accordingly.

3) The referee states that it is confusing to first introduce a discrete-time process even though the starting point for the actual analysis is in continuous time. He or she recommends a set-up directly in continuous time.

RESPONSE AND CHANGES MADE:

Agreed. Changes have been made accordingly.  Fig. 1 has been re-drawn to take this into account.

4) The referee asks why quantities such as <x_i x_{i+1}> factorize in the limit of large Omega.

RESPONSE AND CHANGES MADE:

If one writes down a naive mean-field theory then this is indeed an approximation. The Omega-expansion discussed in the present paper however demonstrates that this is exact in the limit Omega->infinit. In fact the outcome to lowest order in the expansion are precisely the factorized mean field equations. The issue is now pointed out more explicitly.

5) The reviewer asks how the final result for power spectra is evaluated (symbolically, numerically).

RESPONSE AND CHANGES MADE:

These expressions are evaluated numerically. This is standard in this field, but I admit I did not point this out in the original manuscript. This has now been rectified and an appropriate comment and a footnote have been added.

6) The referee finds Fig. 2 hard to read and recommends that the plots should be made bigger. He or she also asks whether the quality of `fits' can be quantified.

RESPONSE AND CHANGES MADE:

In response to the referee I have increased the size of the figures. Regarding a chi-squared comparison let me first point out that these are not `fits', the solid lines are analytical predictions from the theory, with no free fitting parameters. Power spectra have been computed from van-Kampen style expansions in a number of spatial and non-spatial systems now, and it is not common to carry out a detailed goodness of prediction analysis. I therefore believe that the discussion is acceptable as it is.

7) The referee points out work by AJ Wood in J. Phys. A, which might be related.

RESPONSE AND CHANGES MADE:

I was not aware of this reference, and I would like to thank the referee for bringing it to my attention. I have looked at this paper, and it is indeed related. In response to the referee's comment I have added the reference.

Response to Referee 2:

The referee states that his or her suggestions are optional and that -in principle- the paper can be published as it is. Still I have taken his or her suggestions in consideration and reply to them as follows:

1) The referee suggests that it might be better to show some of the panels in Figs 2 and 3 in log-linear rather than in log-log.

RESPONSE:

I have experimented with this and produced log-linear plots e.g. of the top-left panel of Fig 2. The referee is correct a log-linear plot allows one to resolve finer features of the curve, on the other hand the overall spectrum drops to very low values quite quickly, so that any reasonable log-linear plot would have to focus on small parts of the curves only. While I appreciate the referee's suggestions,  I think both options have their drawbacks, and after considering them, I think the original log-log plot is appropriate. I have also considered adding an inset in log-linear, but I feel the 4-panel figure is quite busy already and adding an additional figure would make a manuscript which is quite long already even longer.

2) The referee asks for the reason of non-monotonic effects in the spectra (as a function of Omega).

RESPONSE AND CHANGES MADE:

I do not think these are fluctuations, but instead that they are real effects. The referee is correct that the first-order calculation does not capture these effects, but that higher-order expansions would be required. In response to the referee's comments I point out the non-monotonicity in the text now, and state that higher-order expansions might capture these.

3) The referee asks why the agreement in the lower-left panel of Fig 2 is less good than in the other cases.

RESPONSE AND CHANGES MADE:

I can only speculate that this has to do with the nature of the co-existence phase. A comment has been added.

4) The referee finds that the agreement between theory and simulations in Fig. 3 is worse at small frequencies than at others, and asks why this is so.

RESPONSE AND CHANGES MADE:

I have re-examined this figure, and I cannot detect any systematic worse agreement between theory and simulations at small frequencies than at others. I agree the left-most data point of the orange curve in the right-hand panel is below the theory line, but I would attribute this to fluctuation effects, and/or to numerical issues relating to the Fourier transform. Naturally the low-frequency part of the spectrum is determined by the length of the time series fed into the Fourier transform, and numerical artifacts can hence not always be excluded. A general comment to this effect has been added.

5) The referee comments on the L-dependence of fitting parameters in work by Zia et al, and asks whether the present work can contribute to the discussion

RESPONSE AND CHANGES MADE:

I thank the referee for pointing this out. It should be noted that while the present work allows one to compute spectra for any L (at least in principle), all results presented in the figures are for L=51, I have not carried out a systematic investigation of how the spectra change with L. But in principle this can be done based on the analytical results presented here. In response to the referee's suggestion I have added an appropriate comment.

